The unprecedented flaring activities around Mrk 421 in 2012 and 2013: The test for neutrino and UHECR event connection

Since its mission, Fermi Collaboration reported the highest flux observed during July - September 2012 for the BL Lac Markarian 421 (Mrk 421). The integrated flux was eight times greater than the average flux reported in the second Fermi catalog. During April 2013, Mrk 421 exhibited the highest TeV $\gamma$-ray and optical fluxes recorded. The Telescope Array (TA) collaboration reported the arrival of 72 ultra-high-energy cosmic rays (UHECRs), two in temporal and positional coincidence with the flaring activity observed in 2012 and one with the flaring activity in 2013. The IceCube collaboration has reported around 100 neutrino events in the High-Energy Starting Events (HESE) catalog. Although no neutrino track-like event has been associated with this source, a neutrino shower-like event (IC31) is in temporal and positional coincidence with the flare in 2012. Describing the broadband spectral energy distribution during the flaring activities exhibited in 2012 and 2013 with one- and two-zone lepto-hadronic scenarios and one-zone SSC model, we study a possible correlation between the neutrino event IC31 and the three UHECRs. We estimate the number of neutrino and UHECR events generated from the proposed models, and show that while the neutrino events are low to associate the event IC31 with Mrk 421, the number of UHECRs are similar to those reported by TA collaboration.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



